CDF Searches for New Physics with Photons

We present results of searches for new physics in final states with photons at CDF in approximately 1 fb-1 of ppbar collisions at 1.96 TeV. We give an overview of the data-driven photon background estimation techniques used for the analyses. We report on a search for diphoton peaks and signature-based searches for diphoton+X, lepton+photon+X (X = electron, muon, missing transverse energy, photon) and ttbar+photon.

==> abstract.txt.txt <==
cdf9039

title:
CDF Searches for New Physics with Photons

abstract:

We present results of searches for new physics in final states with
photons at CDF in approximately 1 fb-1 of ppbar collisions at 1.96
TeV. We give an overview of the data-driven photon background
estimation techniques used for the analyses. We report on a search for
diphoton peaks and signature-based searches for diphoton+X,
lepton+photon+X (X = electron, muon, missing transverse energy,
photon) and ttbar+photon.

